Star-planet interaction and its impact on the stellar rotation

The stellar rotation has an essential role in modifying the structure of the star and, therefore, the way these different interplays arise. On the other hand, changes in orbits impact the star's rotation and its evolution. The evolution of the star's rotation accounts for the angular momentum exchange with the planet and follows the effects of the internal transport of angular momentum and metallicity. Several models in the literature have aimed to find a theoretical way to study these interactions between the planet's orbital evolution and the star's rotation. Our work is a promising attempt to investigate these interactions from a model based on a new statistical approach. To this end, we propose a ``tidal interaction index'' that carries all the parameters of the star-planet system that can affect the transport of angular momentum and, consequently, the evolution of stellar rotation. This index is similar to the ``magnetic braking index'' whose most successful value equals 3, which expresses the seminal Skumunich law. Our model is computed for masses of the host star less than the Kraft limit for three orbital-rotation period regimes and the semi-major axis less than 1 AU. We consider planets with masses between 0.4M$_{\oplus}$ and 20M$_{\rm J}$ with orbital periods between 0.3 and 225 days. We show that the tidal index $q$ segregated by stellar mass without wind magnetic braking during the main-sequence phase is strongly anti-correlated with planetary mass. Finally, we conclude that in cases where planets retain less than 84\% of the total angular momentum within the system, the magnetic braking mechanism proves to be more effective than tidal interactions, irrespective of whether the planets' angular momentum surpasses that of the host star.

==> elsevier_class/manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


